Random insights into the complexity of two-dimensional tensor network calculations

Projected entangled pair states (PEPS) offer memory-efficient representations of some quantum many-body states that obey an entanglement area law, and are the basis for classical simulations of ground states in two-dimensional (2d) condensed matter systems. However, rigorous results show that exactly computing observables from a 2d PEPS state is generically a computationally hard problem. Yet approximation schemes for computing properties of 2d PEPS are regularly used, and empirically seen to succeed, for a large subclass of (not too entangled) condensed matter ground states. Adopting the philosophy of random matrix theory, in this work we analyze the complexity of approximately contracting a 2d random PEPS by exploiting an analytic mapping to an effective replicated statistical mechanics model that permits a controlled analysis at large bond dimension. Through this statistical-mechanics lens, we argue that: i) although approximately sampling wave-function amplitudes of random PEPS faces a computational-complexity phase transition above a critical bond dimension, ii) one can generically efficiently estimate the norm and correlation functions for any finite bond dimension. These results are supported numerically for various bond-dimension regimes. It is an important open question whether the above results for random PEPS apply more generally also to PEPS representing physically relevant ground states

==> rpeps_patch.txt <==
--- version3.tex	2023-06-26 16:12:21.703956545 +0200
+++ main_sb_20.tex	2023-06-26 14:44:30.229787854 +0200
 @@ -374,14 +377,14 @@
 The calculation of the norm $\mathcal{N}=\braket{\Psi|\Psi}$ is a common computation in PEPS algorithms, closely related to the computation of more complicated quantities of interest, e.g. expectation values $\braket{\Psi|O|\Psi}$ or correlation functions $\braket{\Psi|O_1O_2\cdots O_k|\Psi}$ of local operators. The exact contraction of the norm of $\mathcal{N}$ has a $O(L_y\exp(L_x))$ computational cost. The boundary MPS method is one of many related approaches~\cite{Nishino_1997,Baxter_2007,Levin_2007,Jordan_2008,Orus_2009, Lubasch_2014} for approximately computing $\mathcal{N}$, while keeping the computational cost to scale linearly in $L_x$ and $L_y$. In this Appendix we consider an infinite PEPS (iPEPS), with $L_x, L_y \to \infty$, by leveraging the translational invariance of the state, and where the computational cost is independent of $L_x$ and $L_y$. 
 
 The tensor network for $\mathcal{N}$ consists of an infinite square lattice with a pair of tensors $TT^*$ on each site, where $T$ and $T^*$ are connected over their physical index (see Figure~\ref{fig:iPEPS_norm_boundaries}a).  One can show that the norm $\mathcal{N}$ diverges/vanishes with $L_x, L_y$ as $\mathcal{N}=\nu^{L_xL_y}$ where $\nu$ is a non-negative real number known as the \textit{norm-per-site}. Although it is possible to compute $\nu$, in practice this is not needed if we are interested in normalized quantities such as
-$\braket{\Psi|O|\Psi}/\N$ or the reduced density matrix $\varrho$, given by the ratio of two 2d tensor networks that only differ by the insertion of (one or more) local operators (see Figure \ref{fig:obvs_and_varrho_norm}). In this case, we need to compute the fixed point boundary states $\kket{\psi_{\text{\tiny \rm top}}}, \bbra{\psi_{\text{\tiny \rm bottom}}}$ (assumed to be unique) of the 1d transfer matrix given by an infinite row of $TT^*$ (see Figure~\ref{fig:iPEPS_norm_boundaries}b). From now on we drop the double braket notation $\kket{}, \bbra{}$ for boundary states, in favor of single braket notation $\ket{}, \bra{}$. The key idea behind the boundary MPS (bMPS) algorithm is to \textit{approximately} represent the infinite top and bottom boundary states $\ket{\psi_{\text{\tiny \rm top}}}$ and $ \bra{\psi_{\text{\tiny \rm bottom}}}$ with two infinite 1d MPS of bond dimension $\chi$. The algorithm detailed below describes how to obtain the top fixed point boundary MPS (the generalisation to the bottom boundary is straightforward).
+$\braket{\Psi|O|\Psi}/\N$ or the reduced density matrix $\varrho$, given by the ratio of two 2d tensor networks that only differ by the insertion of (one or more) local operators (see Figure \ref{fig:obvs_and_varrho_norm}). In this case, we need to compute the fixed point boundary states $\kket{\psi_{\text{\tiny \rm top}}}, \bbra{\psi_{\text{\tiny \rm bottom}}}$ (assumed to be unique) of the 1d transfer matrix given by an infinite row of $TT^*$ (see Figure~\ref{fig:iPEPS_norm_boundaries}b). From now on we drop the double braket notation $\kket{}, \bbra{}$ for boundary states, in favor of single braket notation $\ket{}, \bra{}$. The key idea behind the boundary MPS (bMPS) algorithm is to \textit{approximately} represent the infinite top and bottom boundary states $\ket{\psi_{\text{\tiny \rm top}}}$ and $ \bra{\psi_{\text{\tiny \rm bottom}}}$ with two infinite 1d MPS of bond dimension $\chi$. The algorithm detailed below describes how to obtain the top fixed point boundary MPS (the generalization to the bottom boundary is straightforward).
 \begin{figure*}[h!]
   \centering
   {\includegraphics[width=0.75\textwidth]{img_app_bMPS/obvs_and_varrho_norm.png}}\\
   \hspace{0.20\textwidth}\hspace{\textwidth}(a) \hspace{0.25\textwidth}(b)\hspace{0.1\textwidth}\\
   \caption{
   {\bf Computation of observable and reduced density matrix:} 
-  (a) Tensor network for the computation of observables $\braket{\Psi|O|\Psi}/\braket{\Psi|\Psi}$. (b) Tensor netwok for the computation of normalized $\varrho(\chi)$. More detailed calculation of these objects is described below.}
+  (a) Tensor network for the computation of observables $\braket{\Psi|O|\Psi}/\braket{\Psi|\Psi}$. (b) Tensor network for the computation of normalized $\varrho(\chi)$. More detailed calculation of these objects is described below.}
 \label{fig:obvs_and_varrho_norm}
 \end{figure*}
 \begin{figure*}[h!]
@@ -414,7 +417,7 @@
 \end{equation}
 where $\sigma_i$ label the Schmidt coefficients (normalized such that $\sum_i\sigma_i^2 = 1$ and arranged in decreasing value $\sigma_1\geq\sigma_2\geq\cdots\geq\sigma_{\chi'}\geq0$) and $\ket{\Phi^L_i},\ket{\Phi^R_i}$ are the Schmidt vectors, which form an orthonormal set $\braket{\Phi^L_i|\Phi^L_j} = \braket{\Phi^R_i|\Phi^R_j} = \delta_{ij}$. The basis  $\ket{\Phi^L_i},\ket{\Phi^R_i}$ are also the eigenvectors of the reduced density matrices $\rho^A$ and $\rho^B$, with eigenvalues $\sigma_i^2$. Once we perform a gauge transformation to bring the bond into this basis, we can truncate the bond dimension of the bMPS by keeping only the largest $\chi$ Schmidt coefficients. We apply this truncation for every bond in the infinite chain. This truncation procedure will keep truncation errors low as long as the entanglement spectrum eigenvalues $\{\sigma_i^2\}$ decay sufficiently fast with $i$~\cite{Orus_2008,Vidal_2003}.
 
-We summarize the truncation algorithm in steps i) to vi) as depicted in Figure \ref{fig:bMPS_truncation_method}a. We need to obtain the invertible matrices $M$ and $P$ that bring the translationally invariant bMPS tensor $B$ into the left and right canonical form $B_l$ and $B_r$ respectively. This gauge requirements are such that the left and right dominant eigenvectors of $B_lB_{l}^*$ and $B_rB_{r}^*$ respectively (contracted over the physical bMPS index as shown in Figure \ref{fig:bMPS_truncation_method}b) should be the identity and its corresponding dominant eigenvalue, $\lambda_1$, should be 1 for normalisation. These conditions are depicted in Figure \ref{fig:bMPS_truncation_method}b. Starting from the large bond dimension infinite bMPS that we wish to truncate (Fig \ref{fig:bMPS_truncation_method}a.i)), we insert two resolutions of the identity $M^{-1}M$ and $PP^{-1}$ at every bond (Fig \ref{fig:bMPS_truncation_method}a.ii)). This yields an infinite chain of $P^{-1}BM^{-1}$ tensors denoted $B_c$ (Fig \ref{fig:bMPS_truncation_method}a.iii)) with a matrix $MP$ on the bonds (Fig \ref{fig:bMPS_truncation_method}a.iv)). We consider the singular value decomposition of the matrix $MP = U S V^{\dagger}$. The diagonal entries of the matrix $S$ and the isometries $U, V^{\dagger}$ correspond to the Schmidt decomposition presented in Equation \ref{eq:schmidt_decomposition} if we had considered only one bond partitioning the infinite chain in half. We truncate these objects and keep only the largest $\chi$ singular values and corresponding vectors therefore approximating the bond with smaller sized matrices $MP\approx U'S'V'^{\dagger}$ (Fig \ref{fig:bMPS_truncation_method}a.v)). Putting everything together, as in Fig \ref{fig:bMPS_truncation_method}a.vi), we obtain a final expression for $B(\chi) = S'^{1/2}V'^{\dagger}P^{-1}B(\chi')M^{-1}U'S'^{1/2}$.
+We summarize the truncation algorithm in steps i) to vi) as depicted in Figure \ref{fig:bMPS_truncation_method}a. We need to obtain the invertible matrices $M$ and $P$ that bring the translationally invariant bMPS tensor $B$ into the left and right canonical form $B_l$ and $B_r$ respectively. This gauge requirements are such that the left and right dominant eigenvectors of $B_lB_{l}^*$ and $B_rB_{r}^*$ respectively (contracted over the physical bMPS index as shown in Figure \ref{fig:bMPS_truncation_method}b) should be the identity and its corresponding dominant eigenvalue, $\lambda_1$, should be 1 for normalization. These conditions are depicted in Figure \ref{fig:bMPS_truncation_method}b. Starting from the large bond dimension infinite bMPS that we wish to truncate (Fig \ref{fig:bMPS_truncation_method}a.i)), we insert two resolutions of the identity $M^{-1}M$ and $PP^{-1}$ at every bond (Fig \ref{fig:bMPS_truncation_method}a.ii)). This yields an infinite chain of $P^{-1}BM^{-1}$ tensors denoted $B_c$ (Fig \ref{fig:bMPS_truncation_method}a.iii)) with a matrix $MP$ on the bonds (Fig \ref{fig:bMPS_truncation_method}a.iv)). We consider the singular value decomposition of the matrix $MP = U S V^{\dagger}$. The diagonal entries of the matrix $S$ and the isometries $U, V^{\dagger}$ correspond to the Schmidt decomposition presented in Equation \ref{eq:schmidt_decomposition} if we had considered only one bond partitioning the infinite chain in half. We truncate these objects and keep only the largest $\chi$ singular values and corresponding vectors therefore approximating the bond with smaller sized matrices $MP\approx U'S'V'^{\dagger}$ (Fig \ref{fig:bMPS_truncation_method}a.v)). Putting everything together, as in Fig \ref{fig:bMPS_truncation_method}a.vi), we obtain a final expression for $B(\chi) = S'^{1/2}V'^{\dagger}P^{-1}B(\chi')M^{-1}U'S'^{1/2}$.
 
 \begin{figure*}[t!]
   \centering
@@ -429,7 +432,7 @@
 \end{figure*}
 
 \subsubsection{Convergence of the Boundary MPS to a Fixed Point} \label{subsubapp:contract_conv}
-After a sufficient number of iterations, $y_*$, of the 1d $TT^*$ transfer matrix followed by the truncation as described in \ref{subsubapp:bmps_truncation} we observe that our bounday MPS has \textit{converged}, meaning that $B(y_*) \approx B(y_*+1)$ within a set tolerance, in which case we define $\Tilde{B} = B(y_*+1)$. This equivalence can be assessed by looking at the fidelity-per-site (see \ref{subsubapp:fidelity_iMPS} for definition) between $B(y)$ and $B(y+1)$ (which should be approximately 1 if convergence has been reached) or by comparing the Schmidt spectrum of the boundaries in successive iterations (which should be equal). In our work we use both metrics to ensure convergence.
+After a sufficient number of iterations, $y_*$, of the 1d $TT^*$ transfer matrix followed by the truncation as described in \ref{subsubapp:bmps_truncation} we observe that our boundary MPS has \textit{converged}, meaning that $B(y_*) \approx B(y_*+1)$ within a set tolerance, in which case we define $\Tilde{B} = B(y_*+1)$. This equivalence can be assessed by looking at the fidelity-per-site (see \ref{subsubapp:fidelity_iMPS} for definition) between $B(y)$ and $B(y+1)$ (which should be approximately 1 if convergence has been reached) or by comparing the Schmidt spectrum of the boundaries in successive iterations (which should be equal). In our work we use both metrics to ensure convergence.
 
 \subsection{Infinite MPS and Infinite PEPS: Computation of Metrics}
 \begin{figure*}[h!]
@@ -471,7 +474,7 @@
 
 \subsection{iPEPS and Boundary MPS: Additional Numerical Results}
 In this appendix we provide additional numerical results for the contraction of 2d infinite PEPS with the boundary MPS formalism.
-\subsubsection{Averaging Over Several Realisations}
+\subsubsection{Averaging Over Several Realizations}
 In the main text we have mostly displayed results for a single instance of a random tensor $T$ for each PEPS bond dimension $D$. 
 Here, we examine several random instances to build confidence that the reported behavior is typical.
 Specifically, we explore average properties of $N_{s}=15,15,10,5,1$ instances of clean, random iPEPS with bond dimension $D=2,3,4,5,6$ respectively. In all cases, we again observe rapid convergence of the entanglement spectrum  (Figure~\ref{fig:ent_spectrum_averages}) and Renyi entropies (Figure~\ref{fig:renyi_ent_order_dep}) with the truncated bMPS bond dimension, $\chi$.
@@ -481,7 +484,7 @@
 
 \begin{comment}
     \subsubsection{Schmidt Entanglement Spectrum of Converged bMPS}
-The entanglement of the boundary MPS is a key component in assessing the efficiency and success of this contraction method, as discussed in Paragraph \ref{parag:entanglement_contract_entanglement}. As highlighted in the main text, we observe a low entanglement entropy obtained from the Schmidt coefficients of the bMPS, representing a close-to product state. Even though we have presented results for one individual 2d PEPS instance $T$ for each bond dimension $D$, we confirm the generalizability of our results by exploring the average entanglement spectrum over several 2d PEPS instances. Some of these results are presented in Figure \ref{fig:ent_spectrum_averages}. These seem to indicate that the low entanglement nature of the converged bMPS is \sofia{I want to avoid saying this is 100\% the case since I don't know} a feature of the random gaussian-generated clean 2d PEPS tensors $T$. Interestingly, we notice an increase in variability for the different instances of the $D=2$ system.
+The entanglement of the boundary MPS is a key component in assessing the efficiency and success of this contraction method, as discussed in Paragraph \ref{parag:entanglement_contract_entanglement}. As highlighted in the main text, we observe a low entanglement entropy obtained from the Schmidt coefficients of the bMPS, representing a close-to product state. Even though we have presented results for one individual 2d PEPS instance $T$ for each bond dimension $D$, we confirm the generalizability of our results by exploring the average entanglement spectrum over several 2d PEPS instances. Some of these results are presented in Figure \ref{fig:ent_spectrum_averages}. These seem to indicate that the low entanglement nature of the converged bMPS is \sofia{I want to avoid saying this is 100\% the case since I don't know} a feature of the random Gaussian-generated clean 2d PEPS tensors $T$. Interestingly, we notice an increase in variability for the different instances of the $D=2$ system.
 
 \end{comment}
 
@@ -500,7 +503,7 @@
 
 \begin{comment}
 \subsubsection{Renyi Entropy Order Dependence}
-The $n^{th}$ order entanglement Renyi entropy is given by Equation \ref{eqRenyi}. The regime of Renyi order $n<1$ is not accessible through the statistical mechanical model mapping presented in Paragraph \ref{par:stat_mech_model} in the main text.  However, we can study the behaviour for this regime of $n$ numerically. The reduced density matrix used for this calculation is that obtained from bipartitioning the system, following the procedure in \ref{subsubapp:bmps_truncation}. As discussed in \ref{subsubapp:red_rho_2d_peps}, the local observables depend on the $n=1$ Renyi entropy, but we study a region $(0\leq n \leq 3)$ around it. \sofia{@drew can also add conclusions from this plots and relate it back to the stat mech model}.
+The $n^{th}$ order entanglement Renyi entropy is given by Equation \ref{eqRenyi}. The regime of Renyi order $n<1$ is not accessible through the statistical mechanical model mapping presented in Paragraph \ref{par:stat_mech_model} in the main text.  However, we can study the behavior for this regime of $n$ numerically. The reduced density matrix used for this calculation is that obtained from bipartitioning the system, following the procedure in \ref{subsubapp:bmps_truncation}. As discussed in \ref{subsubapp:red_rho_2d_peps}, the local observables depend on the $n=1$ Renyi entropy, but we study a region $(0\leq n \leq 3)$ around it. \sofia{@drew can also add conclusions from this plots and relate it back to the stat mech model}.
 \end{comment}
 
 \begin{figure}[h!]
@@ -531,7 +534,7 @@
   {\includegraphics[width=0.33\textwidth]{img_app_bMPS/redrho_dep_sigma.png}}\hspace{5mm}\raisebox{-0.1\height}{\includegraphics[width=0.33\textwidth]{img_app_bMPS/2D_PEPS_rho_convergence_L2.png}}\\
   (a) \hspace{0.3\textwidth}(b) \hspace{0.3\textwidth}\\
   \caption{
-  {\bf 2d PEPS reduced density matrix:} (a) Largest eigenvalue of the difference between the largest and smallest bMPS $\rho(L)$ divided by the squared Schmidt spectrum of the boundary for $\chi_{\rm max}$. This plot shows a constant dependence, indicating that the order-1 Renyi entropy is to be considered when analysing observable accuracy of the 2d PEPS contraction. (b) Change $\Delta \varrho(\chi)$ in the physical $L=2$ density matrix $\varrho(\chi)$ as a function of $\chi$}
+  {\bf 2d PEPS reduced density matrix:} (a) Largest eigenvalue of the difference between the largest and smallest bMPS $\rho(L)$ divided by the squared Schmidt spectrum of the boundary for $\chi_{\rm max}$. This plot shows a constant dependence, indicating that the order-1 Renyi entropy is to be considered when analyzing observable accuracy of the 2d PEPS contraction. (b) Change $\Delta \varrho(\chi)$ in the physical $L=2$ density matrix $\varrho(\chi)$ as a function of $\chi$}
 \label{fig:2dPESP_red_rho_app}
 \end{figure}
 
@@ -543,13 +546,13 @@
   {\includegraphics[width=0.33\textwidth]{img_app_bMPS/corelation_lenght_convergece.png}}\hspace{3mm}{\includegraphics[width=0.33\textwidth]{img_app_bMPS/corr_len_avg.png}}\hspace{3mm}\\
   (a)\hspace{0.3\textwidth}(b)
   \caption{
-  {\bf bMPS correlation length numerical results:} (a) Convergence of the correlation length as a function of bMPS bond dimension $\chi$ and for varying 2d PEPS sizes $D$. (b) Average correlation length for $\Tilde{B}(\chi_{\rm max}=72)$ as a function of $D$ for $D=2,3,4,5,6$, averaged over 15,15,10,5,1 initialisation respectively.}
+  {\bf bMPS correlation length numerical results:} (a) Convergence of the correlation length as a function of bMPS bond dimension $\chi$ and for varying 2d PEPS sizes $D$. (b) Average correlation length for $\Tilde{B}(\chi_{\rm max}=72)$ as a function of $D$ for $D=2,3,4,5,6$, averaged over 15,15,10,5,1 initialization respectively.}
 \label{fig:corr_len_app}
 \end{figure}
 
 \subsubsection{bMPS Entanglement Entropy for the 2d Tensor Network Corresponding to the Overlap of two iPEPS}
 We have numerically and analytically confirmed that for 2d random PEPS the approximate computation of the norm $\mathcal{N}$ and expectation values of local observables can be performed efficiently. However, other types of observables, such as individual wave-function components, $\<s_1\dots s_N|\Psi\>$, or overlaps between distinct random PEPS, $\<\Psi'|\Psi\>$, are expected to be hard since they involve a 1d transfer matrix map $T{T'}^{*}$, where $T\neq T'$, which is not positive.\\
-We consider the computation of the overlap of two distinct 2d random PEPS $\braket{\Psi|\Psi'}$ given by tensors $T$ and $T'$, where we build $T'$ from $T$ with noise tuned by a parameter $\eta \in [0,1]$, such that $T'=(1-\eta)T+\eta\mathcal{C_N}$, where $\mathcal{C_N}$ is the normal complex ditribution with zero mean and standard deviation 1. In the results in Figure \ref{fig:mixed_overlap_calc} we observe an increase in the Schmidt entanglement entropy at the boundary for the contraction evolution of the overlap $\braket{\Psi|\Psi'}$, where, for large $\eta$ the entanglement saturates to a constant value given by the bond dimension $\chi$ of the bMPS.
+We consider the computation of the overlap of two distinct 2d random PEPS $\braket{\Psi|\Psi'}$ given by tensors $T$ and $T'$, where we build $T'$ from $T$ with noise tuned by a parameter $\eta \in [0,1]$, such that $T'=(1-\eta)T+\eta\mathcal{C_N}$, where $\mathcal{C_N}$ is the normal complex distribution with zero mean and standard deviation 1. In the results in Figure \ref{fig:mixed_overlap_calc} we observe an increase in the Schmidt entanglement entropy at the boundary for the contraction evolution of the overlap $\braket{\Psi|\Psi'}$, where, for large $\eta$ the entanglement saturates to a constant value given by the bond dimension $\chi$ of the bMPS.
 \begin{figure}[h!]
   \centering
   \includegraphics[width=0.34\textwidth]{img_app_bMPS/mixed_N_evol_D2.png}\hspace{3mm}\includegraphics[width=0.34\textwidth]{img_app_bMPS/mixed_N_evol_D3.png}\\
@@ -612,7 +615,7 @@
 \label{app:statmech}
 In this appendix, we review the derivation of the stat-mech description of entanglement features of random PEPS.
 
-In the gaussian random PEPS ensemble, the tensor, $T_r$, for each site, $r$, is chosen independently and identically distributed from a Gaussian distribution: 
+In the Gaussian random PEPS ensemble, the tensor, $T_r$, for each site, $r$, is chosen independently and identically distributed from a Gaussian distribution: 
 \begin{align}
 \mathbb{E}\[\(T^*_{[r']}\)^{s'}_{i'j'k'l'}\(T_{[r]}\)^s_{ijkl}\] = \delta_{ss'}\delta_{ii'}\delta_{jj'}\delta_{kk'}\delta_{ll'} \delta_{r,r'},
 \end{align}
@@ -754,7 +757,7 @@
 \end{comment}
 
 \subsection{Minimum cut picture of random PEPS contraction}
-At large-$D$, the permtuation spins are strongly locked to each other by their ferromagnetic interactions, and pinned to the bulk $e$ fields. Here, domain walls have a non-zero line tension, and we can approximately compute the domain wall free-energy for the entanglement entropy, by minimizing this line-tension.
+At large-$D$, the permutation spins are strongly locked to each other by their ferromagnetic interactions, and pinned to the bulk $e$ fields. Here, domain walls have a non-zero line tension, and we can approximately compute the domain wall free-energy for the entanglement entropy, by minimizing this line-tension.
 
 Let us focus on the thermodynamic limit, $L, y \to \infty$ and on half-system entanglement. The statistical mechanics model has a bulk symmetry-breaking field that prevents an entanglement phase transition which would be associated with a spontaneous breaking of $S_{2Q}$ symmetry. Specifically, the $e$ field produces an energy cost for domains with $g_{[r]}=e$ that scales like the volume of the domain. This field favors the identity permutation $e$ in the bulk (with fluctuations suppressed if $D \gg 1$), while the boundary fields favor $g_0$ or $g_A$. However, the energy cost of the domain walls between those permutations and $e$ are the same, since $g_A$ and $g_0$ each have $Q=nm$ cycles. Therefore, ${\cal F}_A$ and ${\cal F}_0$ each contain an extensive term $L \log D $, but importantly this extensive term is the same for both ${\cal F}_{A,0}$ and cancels in the difference. This cancellation can be traced back to the $S_Q\times S_Q$ symmetry of the $e$-field in the bulk, and that $g_0$ and $\Sigma$ differ by a transformation in this symmetry group so that the two types of boundary conditions are locally equivalent. Consequently, the only difference between $A$ and $0$ arises from local energy cost associated with the domain wall between $g_0$ and $\Sigma$ BCs, which in 2d has constant size independent of $L$. In general, we thus have:
 %
@@ -789,7 +792,7 @@
 \mathcal{F}_A-\mathcal{F}_0 = -\log \frac{\calZ_A}{\calZ_0} \approx D^{-2}d^{-2} + \mathcal{O}(D^{-3}).
 \end{align}
 %
-Though we are unable to explore a large enough range of $D$ with sufficient precision in the iPEPS numerics to test this asympotic prediction in detail, we note that the large-$D$ suppression in sample-to-sample variance of entanglement features observed in the iPEPS numerics is in qualitative agreement with the suppression of fluctuation contributions to the stat-mech model at large-$D$.
+Though we are unable to explore a large enough range of $D$ with sufficient precision in the iPEPS numerics to test this asymptotic prediction in detail, we note that the large-$D$ suppression in sample-to-sample variance of entanglement features observed in the iPEPS numerics is in qualitative agreement with the suppression of fluctuation contributions to the stat-mech model at large-$D$.
 
 %\paragraph{Dilute spin-flip gas expansion} At large $D$, we can approximate the free-energy by a dilute gas of spin-flip excitations:
 %\begin{align}
@@ -822,4 +825,4 @@
 %Consequently, we speculate that there should be an alternative, convergent low-temperature expansion for computing von-Neuman entropies from the stat-mech model. However, we are unable to directly construct it at this time.
 
 
-\end{document}
\ No newline at end of file
+\end{document}

